Characterization of Fast Ion Transport via Position-Dependent Optical Deshelving

Ion transport is an essential operation in some models of quantum information processing, where fast ion shuttling with minimal motional excitation is necessary for efficient, high-fidelity quantum logic. While fast and cold ion shuttling has been demonstrated, the dynamics and specific trajectory of an ion during diabatic transport have not been studied in detail. Here we describe a position-dependent optical deshelving technique useful for sampling an ion's position throughout its trajectory, and we demonstrate the technique on fast linear transport of a $^{40}\text{Ca}^+$ ion in a surface-electrode ion trap. At high speed, the trap's electrode filters strongly distort the transport potential waveform. With this technique, we observe deviations from the intended constant-velocity (100 m/s) transport: we measure an average speed of 83(2) m/s and a peak speed of 251(6) m/s over a distance of 120 $\mu$m

==> PRA_response.txt <==
Re: AA12242
    Characterization of fast ion transport via position-dependent optical
    deshelving
    by Craig R. Clark, Creston D. Herold, James T. Merrill, et al.

Dear Dr. Clark,

The above manuscript has been reviewed by two of our referees.
Comments from the reports appear below for your consideration.

When you resubmit your manuscript, please include a summary of the changes made and a brief response to all recommendations and criticisms.

Yours sincerely,

Mrs. Terre Arena (she/her/hers)
Senior Editorial Assistant
Physical Review A
Email: pra@aps.org
https://journals.aps.org/pra/
Follow us on Twitter @PhysRevA

PROBLEMS WITH MANUSCRIPT:

In reviewing the figures of your paper, we note that the following changes would be needed in order for your figures to conform to the style of the Physical Review.  Please check all figures for the following problems and make appropriate changes in the text of the paper itself wherever needed for consistency.

* Please change "Deshelve probability" to "Deshelving probability on figure  axes.

[Response]: We have changed the axes Labels to match your suggested change in Fig. 1 (c) and Fig. 2 (b).

Fig. 3b:

* Please ensure that your figures, captions, and text references to these figures are appropriate for both color and grayscale. Many standard colors have similar grayscale values and therefore may be indistinguishable in any printout. For example, reference to a "blue line" and a "red line" in a figure is insufficient, as these labels are meaningless for the grayscale version. Mention shading or location as an additional description in the caption ["the green (light gray) line," "the green (upper) line"], or use different styles of curves ("dotted blue line," "dashed red line") or data point symbols ("blue circle," "red square") in the figures.

[Response]: We have also changed captions and references in the paper text to  ensure clarity for both color and grey scale reading of the paper. 
- For Fig. 1, an '854 nm' label was added to the deshelving pulse in (b) so that gray scale will not be an issue. 
- For Fig. 2, an '854 nm' label was added in (b) so that gray scale will not be an issue.
 -For Fig. 3, the data points shapes have been changed for clarity in gray scale 

Jill Gargano
Senior Assistant Editor
Physical Review A
Email: pra@aps.org
https://journals.aps.org/pra/
Follow us on Twitter @PhysRevA

----------------------------------------------------------------------
Report of the First Referee -- AA12242/Clark
----------------------------------------------------------------------

The manuscript studies the fast ion transport in a linear ion trap using a novel method to characterize the ion trajectory during the transport, which was not studied in detail in previous experimental works on the topic. A deshelving laser beam with a large intensity gradient across the ion transport region is used to map the ion position to the internal state of the ion, which can be detected via state-dependent fluorescence. The beam is perpendicular to the ion transport direction, so the transition frequency is insensitive to the Doppler shift caused by the ion transport. Using this method, the authors measure the position vs time of the ion, and find that the trajectory differs from the designed linear trajectory, a result of the low-pass filters on the trap electrodes. The motional mode excitation caused by the non-adiabatic transport can be canceled by adding a sinusoidal signal with a suitable amplitude, and phase to the time-varying transport potential.

Ion-transport is being used in many trapped ion quantum information processors as part of the effort to scale up, so the careful characterization of ion motion during and after the transport is important. The method can also be implemented easily in other linear ion trap architectures and for other ion species. The manuscript is well-written and well-referenced. Hence, I recommend the publication of the manuscript in Phys. Rev. A.

I have the following questions and comments.

1. Have the authors used this method to characterize the transport of a chain of ions?
[Response]: We have not used this method for chains of ions. It should work well to characterize the positions of individual ions within a chain throughout a transport sequence, provided that the internal state of each ion can be determined individually.  

Would the resonant de-excitation method work for more than one motional mode?
[Response]: We have used this technique for de-excitation of both center-of-mass and breathing modes of merged ions, although it is not discussed in this manuscript. The ability to de-excite a particular mode depends on both mode frequency spectral resolution and the trapping electrode size relative to ion spacing. We have added a sentence just before the concluding paragraphs, "Resonant de-excitation can be extended to the collective modes of a multi-ion crystal provided that electric fields with sufficiently high spatial frequency can be generated."

2. In Fig. 2 (c), it may be informative to add a line indicating the intended transport trajectory and see if the distortion caused by the electric filters is at the correct time scale.
[Response]: The filters both delay and distort the transport waveform. In this non-adiabatic transport regime, we expect the resonant de-excitation to strongly perturb the actual trajectory, making the intended trajectory less informative. In paragraph 4, we have replaced "intended" with "naive" to clarify that the de-excited trajectory is not known prior to our measurement of it.

----------------------------------------------------------------------
Report of the Second Referee -- AA12242/Clark
----------------------------------------------------------------------

This very clear and well-written manuscript thoroughly describes a new technique based on position dependent de-pumping from a metastable state to determine the trajectory of a single Ca+ ion during transport through a linear section of a surface electrode trap. This technique is of interest for ion trap work but could also be used in related contexts to study the trajectories of neutral atoms (for example during cloud expansion, in free fall or in a fountain). I recommend publication in PRA with only one reservation: 

Previous work has used pre-distorted waveforms to compensate for the effects of low-pass filters (see for example [10, 27] of the manuscript). Has this been attempted in this work? Could the authors comment on the relative merits of pre-distortion as compared to their superposition of a rf-pulse and adjusting frequency, phase and amplitude? It would also be great to add a bit more information about this extra pulse. Is the frequency near the 1.7 axial mode frequency so one can think of it as a coherent displacement of the motional state, or does it work entirely different. How sensitive is this pulse to small changes of the mode frequency or other perturbations? How frequently does one need to recalibrate its parameters?
[Response/Sawyer]: We do not use waveform pre-distortion in this work. Successful pre-distortion relies on detailed knowledge of all relevant low-pass filter rolloff contours. The high-frequency limit of pre-distortion is ultimately determined by the output voltage range of the DAC system controlling the transport operation. A recent study of filter pre-distortion for fast ion transport (S. Todaro, PhD Thesis [2020]) highlights these limitations for an ion velocity exceeding ~10 m/s - they observe excessive transport-induced excitation and attribute it to imperfect waveform pre-distortion due to incomplete knowledge of the full filter functions of the relevant 'DC' control lines. To highlight this, we have added the following sentence to the manuscript (pg. 1, paragraph 4): "Alternatively, it is possible in principle to pre-compensate the waveforms to account for the high-frequency attenuation of the trap electrode filters, but recent work highlights the technical difficulty of this approach in the context of fast ($\gtrsim 10$ m/s) transport~\cite{todaro_scalable}."    

Besides that, I list a few suggestions below that the authors may take or leave.

1) For completeness (and to better appreciate the observed heating rate) the authors could state the closest distance of the ion to the electrode surface in the last paragraph on pg. 1 describing the trap.

[Response]: The ion height is 60 um above the electrode surface. This information has been added to the referenced paragraph.

2) Fig. 1 (a) only shows a small part of the trap. To better understand the trap geometry, it would be nice to know whether the six control electrodes partially shown are six of many more similar control electrodes in a much longer linear section. I'd also recommend distinguishing the rf-rails (and pointing them out in figure or caption), maybe by using a different color in 1 (a). Is the contiguous center electrode grounded or biased?

[Response]: The rf rails have been changed to red, and rf and control labels were added to electrodes for clarity. The total number of control electrodes is now listed in the caption as well as the length of the trap portion being diagrammed. The first sentence of the caption for Fig. 1 has been changed to "Schematic of a 180 um portion of the BGA trap (six out of 42 control electrodes) with a graph of the nominal 854 nm repumper intensity profile superimposed. Between the rows of control electrodes are two rf rails and a central grounded control electrode."

3) The authors state that the radial mode frequencies were 3.7 MHz and
4.2 MHz. What were the eigenmode directions relative to the electrode plane? Are the radial frequencies stated for just one ion position or for all positions along the trajectory? In other words, were the control electrode potentials designed to hold all mode frequencies and mode directions constant during the transport or were some of these parameters free to float.

[Response]: The radial eigenfrequences and directions were not explicitly constrained. The specified frequencies are only approximate. We have added "approximate" to our specification of radial frequencies in paragraph 5.

4) In Fig. 2 (b), is the zero of "time" equal to tau=0? Would it make sense to label the axis as "tau (us)"? In 2 c) it might be nice to mark z_i and z_f on the vertical axis for clarity and to connect this axis to the horizontal axis of Fig. 1 c).

[Response] We chose to label the x-axis of Fig. 2b as 'Time' instead of 'tau' to account for hardware delays that do not impact the transport dynamics. We have followed the referee's suggestion and added horizontal dashed lines and labels to Fig. 2c that highlight the 'z_i' and 'z_f' transport endpoints.

The horizontal axis in Fig 3(b) should probably be "frequency difference" (to the red and blue sideband resonances) not "frequency".

[Response]: For Fig 3 b, We have changed the axis to "Detuning". 

